Search for Gamma-ray Emission from X-ray Selected Seyfert Galaxies with Fermi-LAT

We report on a systematic investigation of the gamma-ray properties of 120 hard X-ray-selected Seyfert galaxies classified as `radio-quiet' objects, utilizing the three-year accumulation of Fermi-LAT data. Our sample of Seyfert galaxies is selected using the Swift-BAT 58-month catalog, restricting the analysis to the bright sources with average hard X-ray fluxes F(14-195 keV) > 2.5x10-11 erg cm-2 s-1 at high Galactic latitudes (|b|>10 deg). In order to remove `radio-loud' objects from the sample, we use the `hard X-ray radio loudness parameter', Rrx, defined as the ratio of the total 1.4 GHz radio to 14-195 keV hard X-ray energy fluxes. Among 120 X-ray bright Seyfert galaxies with Rrx <10-4, we did not find a statistically significant gamma-ray excess (TS>25) positionally coincident with any target Seyferts, with possible exceptions of ESO 323-G077 and NGC 6814. The mean value of the 95 % confidence level gamma-ray upper limit for the integrated photon flux above 100 MeV from the analyzed Seyferts is ~ 4 x 10-9 ph cm-2 s-1 and the upper limits derived for several objects reach ~ 1 x 10-9 ph cm-2 s-1. Our results indicate that no prominent gamma-ray emission component related to active galactic nucleus activity is present in the spectra of Seyferts around GeV energies. The Fermi-LAT upper limits derived for our sample probe the ratio of gamma-ray to X-ray luminosities Lg/LX < 0.1, and even <0.01 in some cases. The obtained results impose novel constraints on the models for high energy radiation of `radio-quiet' Seyfert galaxies.

==> apj_reply.txt <==
We would like to thank the referee for her/his detailed and in-depth report, 
which prompted us to improve the submitted paper substantially. 
In particular, according to a referee's suggestion,
we updated analysis for all sources in our samples using newest IRF (Pass7) and 3-year LAT data.
We followed almost all the referee's suggestions, as listed below.

*********
REFEREE:
* page 5, row 35: also GRBs are extragalactic sources of high-energy gamma rays. 


AUTHORS:
We have modified the text as follows

"The all-sky observations of celestial objects by the Large Area Telescope (LAT: Atwood et al. 2009) aboard the Fermi Gamma-ray Space Telescope confirmed that, in addition to Gamma-ray Bursts, there are at least two more general classes of bright extragalactic sources of gamma-rays (Abdo et al. 2010b)."

(note also the change "reveal" -> "confirmed" in the above).

*********
REFEREE:


* page 5, row 37: AGN with powerful relativistic jets are blazars, radio galaxies and the newly discovered gamma-Narrow-Line Seyfert 1 Galaxies (g-NLS1).


AUTHORS:
We have modified the text as follows

"One class comprises Active Galactic Nuclei (AGN) with powerful relativistic jets, including blazars, radio-loud Narrow-line Seyfert 1 galaxies (NLS1s), and radio galaxies, which produce beamed high-energy emission via inverse-Compton scattering of soft photon fields on ultra-relativistic jet electrons."

*********
REFEREE:

* page 5, row 46: be careful in speaking about "relativistic outflows". It is known that Seyferts can develop non-collimated outflows with speeds equal to some tens percent of c (e.g. Pounds & Page, 2004, Nuclear Physics B Proc. Suppl. 132, 107).


AUTHORS:
We have clarified the text as follows

"Seyfert galaxies constitute the most numerous class of AGN in the local Universe (local number density  ~10^{-4} Mpc^{-3}), but at the same time lack, in general, ultrarelativistic collimated outflows or starburst regions (e.g., Osterbrock 1989)."

*********
REFEREE:

* page 6, row 71: It would be better to add the reference Osterbrock (1977, ApJ, 215, 733), where is the definition of Seyfert 1.2, 1.5, and so on. Often Seyfert 1.X are confused with NLS1.


AUTHORS:
The suggested reference has been added.

*********
REFEREE:

* page 6, row 72: HINT: You might want to refer to more recent works. There are the proceedings of the workshop "Narrow-Line Seyfert 1 Galaxies and Their Place in the Universe" (Milano, 4-6 April 2011) with the most recent reviews on NLS1s: http://pos.sissa.it/cgi-bin/reader/conf.cgi?confid=126. There is also a review by Pogge (2011, PoS, NLS1, 002).


AUTHORS:
As suggested, the references have been updated for Foschini et al. 2011 (proceedings of the conference mentioned by the referee).

*********
REFEREE:

* page 6, row 82: So, why search for high-energy gamma rays from Seyferts with negligible radio emission and no starburst component? The known theories indicate a cut-off at hundreds of keV. I think that the authors should explain here the reasons of this work: are they trying to confirm some specific theory? Are they searching for an unknown engine able to generate GeV photons? 


AUTHORS:
As we stated in this paragraph, spectral properties of "classical" Seyfert galaxies in the GeV range were hardly known to date, due to the limited sensitivity of past gamma-ray instruments. Indeed, EGRET could probe meaningful flux levels only by means of stacking analysis of a number of sources (Cillis et al. 2004). While it is true that non-detections of the X-ray brightest Seyferts by OSSE onboard CGRO indicated spectral cut-offs around 100keV photon energies, a possible (or even likely, in the opinion of many) presence of distinct emission components at higher energies could not be ruled out. This motivated us to study a sample of "classical" radio-quiet Seyferts selected as the brightest objects from a well-defined flux-limited X-ray sample. In this respect, our work was not motivated by any particular theory or a model, but rather by a general pending question if Seyferts are gamma-ray quiet as a class of AGN (and if so, down to which luminosity levels). We believe that the results presented in the submitted paper constrain all sorts of different theories and emission models discussed in the literature for Seyferts and accreting supermassive black holes in general (such as, for example, the models regarding gamma-ray production in the AGN accretion disks and disk coronae).

To clarify bit more the motivation of the work in the Introduction section, we have modified the first sentence in this paragraph as follows

"On the other hand, spectral properties of Seyfert galaxies in the \gamma-ray regime (and especially at high- and very high energy \gamma-rays, i.e. at GeV--TeV photon energy ranges) are basically unknown because of the limited sensitivity of past \gamma-ray instruments."

*********
REFEREE:

* page 6, row 95: Please state explicitly the types of new classes of gamma-ray AGN: there are NLS1s (Abdo et al. 2009b) and the interesting case of a CSO by McConville et al. (2011). Kataoka et al. (2011) confirmed the detection from broad-line radio galaxies (indeed previously detected by EGRET), as stated by Kataoka himself. So, it is not a new class of gamma-ray AGN. Moreover, Kataoka reported also about the search for GeV photons from a sample of Seyferts, some of them are also in the present sample. The authors should also comment about the difference between the two samples. 
     
AUTHORS:
We have modified the text as follows

"Fermi-LAT has already discovered or confirmed a number of different classes and types of non-blazar gamma-ray-emitting AGN, such as NLS1s (Abdo et al. 2009b), low-power FR I radio galaxies (Abdo et al. 2010c), high-power broad-line radio galaxies (Kataoka et al. 2011), and sources hosting `reborn' compact radio structures (McConville et al. 2011). All these targets appear however to posses relativistic jets aligned relatively closely to the line of sight."

We also note that the analysis of gamma-ray emission of Seyfert galaxies presented in Kataoka et al. 2011 is summarized in more detail in the discussion section of the submitted paper.

*********
REFEREE:
* page 7, row 106: I note some discrepancy between the upper limits reported by Teng and the present work. The authors should comment about these differences.

AUTHORS:
The upper limits in Teng et al. are derived above 1 GeV, while the upper limits derived here correspond to the photon energy range >0.1 GeV.

The typical upper limit value for an single Seyfert source claimed in Teng et al. is F(>1GeV) < 1x10^(-10) ph/cm2/s. 
When we converted the mean value of our upper limits (F(>0.1GeV)~4x10^(-9) ph/cm2/s)
to their band pass (above 1 GeV assuming photon index 2.5)
it also yields ~1x10^(-10) ph/cm2/s, which is consistent with their result.

In addition, we applied some updates in the text:
at L105-L107
"We note that, in parallel to our studies, Teng et al. (2011)  have reported their analysis 
of 491 Seyfert galaxies included in the Swift-BAT catalog using 
2.1 years accumulation of Fermi-LAT data in the 1--100 GeV energy range. 
Teng et al. (2011)  found only two objects in their sample, NGC 1068 and NGC 4945, 
to be significantly detected in the 1--100 GeV energy range."

and

at L112-L118
"In this paper we report on a systematic and detailed investigation 
of the gamma-ray properties of hard X-ray--selected Seyfert 
galaxies classified as radio-quiet objects, utilizing the 
three-year accumulation of the Fermi-LAT data from 0.1--100~GeV, and
report flux limits for individual sources. 
We also discuss the 
derived upper limits compared with fluxes in other wavebands for each source."

(We also reference their results in Section 4 [similarly for Section.5.2]
 see more detail our answer later.)
 
*********
REFEREE:
* page 7, Section 2: this section can be substantially reduced. There is a long discussion on the radio loudness that can be removed. The authors should simply state that, in order to remove sources with strong radio emission (-> jets), they removed all the sources with a certain value of the radio/X-ray ratio. The radio loudness parameter was introduced as a first estimate of the presence of the jet and was defined according to what is available at that epoch (1989). Today, the technological improvement made it possible to better understand and select better proxies. Many issues are outlined by the authors themselves and other can be found in recent papers (eg, arXiv:1106.5532). So the radio loudness parameter has to be considered just an early threshold, but a more detailed analysis is then necessary. Indeed, some strong radio emitters remained in the present sample, such as Mkn 1501 and NGC 2110. 

* There are also some comments on the definition of radio loudness adopted by the authors. It is not clear if they compare a monochromatic flux (radio 1.4 GHz) with the integrated X-ray flux (14-195 keV), although it is indicated as monochromatic in Eq. (1). So, is the 14-195 keV flux converted into a monochromatic one? If yes, what is the reference energy? Is it a typo in Eq. (1)? 

* Moreover, the argument of a similar energy flux between 2-10 and 14-195 keV based on the same photon index is not correct. The photon index of Seyfert 1s reported by Ajello et al. (2008) is 2.23 +- 0.11, while the 2-10 keV value (still for Sy1) is 1.74 +- 0.02 (Zhou & Zhang, 2010, ApJ, 713, L11 - from XMM data). I can agree that the engine is the same, but here the authors refer to observed quantities and therefore, they have to take into account the contaminating effects.

* Therefore, I would strongly reduce the discussion on the radio loudness and I just present it as a first threshold to select the AGN for this sample. Please avoid discussion on the physical meaning of this parameter. 


AUTHORS:
While the radio loudness parameter has been extensively discussed in the literature and is well known to the community, the "X-ray defined" radio loudness parameter is not that widely recognized. In addition, as noted by the referee, removing jetted sources from a larger sample of AGN accordingly to some simple criterium (e.g., a threshold value of some parameter) will always be controversial to some extent, and there will always be some "outliers" left. For all these reasons we would prefer not to reduce Section 2, since we believe that all the discussion included there is needed to avoid any confusion regarding the sample selection procedure.

The referee is correct, though, that the notation in the equation 1 was bit misleading: we indeed consider the monochromatic 1.4GHz energy flux density in radio, and the integrated 14-195keV energy flux density in X-rays. We changed the notation accordingly to clarify this issue in equation 1, throughout the text, and also in Tables 1 and 3, and the description just above equation 1 ("In this work we use the `hard X-ray radio loudness parameter', RrX, defined as the dimensionless ratio of monochromatic radio (1.4 GHz) energy flux density to integrated hard X-ray (14-195 keV) energy flux density...").

Regarding the referee's suggestion "Please avoid discussion on the physical meaning of this parameter", we note that the physical meaning of the radio loudness parameter is commented only very briefly only in one sentence in this section: "This parameter is often used to distinguish radio-loud (RrB>10) from radio-quiet (RrB<10) quasars, according to the criteria proposed by Kellermann et al. (1989), and is widely accepted as a useful proxy for the jet production efficiency.". We believe it is good to keep this one sentence in the text.

Just for clarification, we moved sentences of 
"In order to check our sample against contamination,,,,,. 
with a single peculiar `radio-intermediate' Seyfert object, Mkn1501."
from the end of the section (L235-L249 in the previous version)
to L225~.

Finally, accordingly to the referee's comment regarding photon indices characterizing X-ray spectra of Seyfert galaxies in different energy ranges, we modified the text (L173~. just below equation 1) as follows:

"At the same time, the typical X-ray photon indices of unobscured Seyfert galaxies \Gamma_X < 2 within the medium band (e.g., Zhou & Zhang 2010 claiming \Gamma_X ~ 1.74 +/- 0.02 for the 2-10 keV range) and \Gamma_X > 2 at hard X-rays (e.g., Ajello et al. 2008 reporting \Gamma_X ~ 2.23+/-0.11 in the 14-195 keV band), imply roughly comparable intrinsic energy flux densities in both X-ray regimes."

*********
REFEREE:
* page 10, row 233: the description of the Table 1 has to be better refined. As I wrote above, there are two strong radio emitters with jet structures. In addition to Mkn 1501, already indicated by the authors, there is also NGC 2110 (Mundell et al. 2009, ApJ, 703, 802). Both are examples of radio galaxies hosted by spirals and have great impact in the search for the parent population of the gamma-NLS1s. See, for example, the recent review Foschini, 2011, In: "Narrow-Line Seyfert 1 Galaxies and Their Place in the Universe", PoS, NLS1, 024 (arXiv: 1105.0772). This information is very important and should be emphasized much more. Particularly, the "nearly" detection of Mkn 1510, on which I will comment later. 

In addition, in the Table 1 there are also some NLS1s: I immediately recognize NGC 4051, NGC 5506, NGC 7314. The authors should check much more carefully the classification of the sources, because this has an obvious impact on the content of the work. The radio quiet NLS1s of the present work should be compared with the NLS1s detected at gamma rays. 


AUTHORS:
The spectral classification of the selected Seyfert galaxies discussed in this paper has to rely on that provided in the BAT catalog. We do not analyze optical data, nor investigate morphologies and types of host galaxies for the selected targets. For this reason we believe it is not possible to refine the description in Table 1, as suggested by the referee. However, we have added the following sentence at the end of Section 2 and also clearly specifed the reference to the table caption again.

"Finally, we note that the selected sample includes several radio-quiet NLS1s, such as NGC 4051, NGC 5506, and NGC 7314."


*********
REFEREE:
* page 11, Section 3: is the described analysis similar to something already published? If yes, please reduce this part by calling for a reference to a published work. Obviously, if the analysis has been performed by following some non-standard procedure, then it is necessary to emphasize the differences with the standard LAT analysis. One immediate question is that at page 12, row 277, it is written that the binned likelihood has been used. Since the Collaboration itself suggest the unbinned likelihood, the authors should explain why they adopted the binned likelihood in this case. I thought it was better than the unbinned likelihood, since it is more powerful particularly for faint sources, which is the present case. 


AUTHORS:
The analysis in this paper was performed by the standard procedure as descried 
in http://fermi.gsfc.nasa.gov/ssc/data/analysis/, and we refer to there.

The LAT Collaboration also regularly uses a binned likelihood analysis 
as one of the standard methods, for example, as the 2FGL catalog analysis also uses.
The "binned likelihood" has some advantages to reduce computation time for the analysis
in particular, for such a large number of sources described here.
Therefore, we choose the binned analysis in this project for having results more efficiently.
This choice is common enough in Fermi analysis 
that we don't feel it requires specific mention in the text.

*********
REFEREE:
* page 14, row 344: the authors say that there are possible 3 gamma-ray sources, but none consistent with the Seyferts of the present sample. Perhaps, the authors can add to the xml model file in input to gtlike these new sources and repeat the analysis, to understand if some excess is present and consistent with the Seyferts. If the PSF does not allow to resolve the sources, it is better to remove completely this sentence. 

AUTHORS:
we removed that sentence.

-*********
REFEREE:
* page 14, row 348: the authors reported about some difference between their work and the 2FGL catalog. The reason is a difference in the IRF and the background files adopted in the 2FGL (newer) and the present work (older). Given the importance of set tight upper limits or to improve some low TS detection (like Mkn 1501), I suggest two possible options:

(1) repeat the present analysis by cross-correlating the BAT sample with the 2FGL catalog; the negative detection can have an indicative upper limit calculated by the exposure map reported in the 2FGL paper; the most interesting cases can have a dedicated analysis with the new IRF+background models (e.g. ESO 323-G077, Mkn 1501, NGC 6814), perhaps also using all the three years data. This is the easiest and fastest way.

(2) repeat the whole analysis by using the new IRF and background model (and possibly the updated data set 3-years long). This is the most difficult way. 

I leave to the authors the choice according to their preference. 


AUTHORS:
According to your suggestion of (2),
we reanalyzed whole our sample by using the new IRF and background model with data set 3-years long.
There is no change in the basic conclusions as we found 2 possible associations with gamma-ray excesses, namely ESO 323-G077 and NGC 6814.

But, we did not see "a hint of excess" at the location of Mkn1501anymore in the new analysis,
we have concluded that the previous TS could be created by statistical fluctuation,
and we remove the sentences for Mkn1501 (p14, L333~ in the previous version.)
But, as this is a special 'radio-intermediate" object,
we still highlight this source in figures

We also change the method to calculate upper limits from "profile likelihood method" to "Bayesian method" because we see the latter method is more appropriate to use for Fermi-LAT data.
We modified text in Section3 to explain the new analysis
and we also updated figures and table with new results.

*********
REFEREE:
* page 15, row 370: Please add some comment to the Teng et al. work. 

AUTHORS:
We added the text as follows:
"We note here that Teng et al. (2011) estimated a typical flux 
upper limit of ~ 1x 10^{-10} ph/cm2/s above 1 GeV 
for a single source. 
This is consistent with our results 
covering the bandpass 0.1--100 GeV when 
re-scaling our gamma-ray upper limits to their bandpass, 
assuming a power law spectral model with photon index 2.5. "

We also quote the results from Teng et al. at L450-456
"Teng et al. (2011) also mentioned the lack of detection of more distant Seyfert galaxies is likely a Fermi–LAT sensitivity issue based on their results of stacking analysis of 215 undetected Seyfert objects.
They derived the upper limit in the 1--100 GeV energy range from the stacking analysis to be  to ~3x10^{41}erg s-1 assuming the median redshift of the 215 stacked objects (z~0.031), but it is still approximately 3 and 18 times the gamma-ray luminosities at 1–100 GeV of NGC 1068 and NGC 4945, respectively."

and at L490-493
"while the recent work of Teng et al. (2011) suggests the radio-quiet Seyfert galaxies are not a significant source of the extragalactic gamma-ray background above 1 GeV based on their analysis results of no gamma-ray detection from the radio-quiet Seyfert galaxies at that energy range."

*********
REFEREE:
* page 18, row 475: I think that it is also a matter of PSF of Fermi. It was not sufficient in the cases of M82 and NGC 253 reported in Abdo et al., 2010, ApJ, 709, L152.


AUTHORS:
See figures 5 & 6" (the IR-gamma and R-gamma luminosity-luminosity plots).
Our sample still has higher L_gammaUL/L_FIR and L_gammaUL/L_R 
than what gamma-ray starbursts have.
Also we reference the stataments of the Teng et al.2011.

*******************************************

*********
REFEREE:

* page 18, row 482: remove "claimed". It is much more than a claim, at least in one case. Two multiwavelength campaigns on PMN J0948+0022 have firmly established the presence of a powerful relativistic jet in this NLS1. See Abdo et al., 2009, ApJ, 707, 727 and Foschini et al., 2011, MNRAS, 413, 1671. 

AUTHORS:
We have changed "claimed" to "established" and added the suggested reference.


*********
REFEREE:

* page 18, row 487: "classical" -> radio-quiet. But it depends on what you want to do with Mkn 1501 and NGC 2110, which are radio galaxies hosted in spirals. The extended radio structures are quite evident. 


AUTHORS:
We have changed "classical" to "radio-quiet".

*********
REFEREE:

* page 19, row 529: ESO 323-G077 is a Narrow-Line Seyfert 1 Galaxy (although it is borderline with Seyfert 1) and with a strong star forming activity as reported by Sani et al., 2010, MNRAS, 403, 1246 on the basis of Spitzer observations. The present work, instead, point to no star forming activity on the basis of AKARI data (although from fig. 6, it seems that the IR luminosities are high). Please comment on this discrepancy. Can the high circumnuclear star forming activity reported by Sani et al. explain the high-energy gamma ray emission detected by Fermi? 

AUTHORS:
We would like to avoid going into too much detail when discussing a possible association of ESO 323-G077 with a LAT source. The luminosity-luminosity plots 3, 5, and especially 6 and 7 suggest that the gamma-ray detection of this source, if real, could be hardly associated with the starforming activity (mostly because of a relatively low total radio luminosity of the target). 


*********
REFEREE:

* references: please update the reference with preprints. I found surely two:

Kataoka et al., 2011, ApJ, 740, 29

McConville et al., 2011, ApJ, 738, 148


AUTHORS:
The references have been updated.

*********
AUTHORS:
<Other updates>
1. Please note a slightly modified paragraph regarding the production of gamma-rays within the accretion disks of spinning black holes in section 5.2.
(L494-L507)

2. We added these words
"utilizing the three-year accumulation of Fermi–LAT data."
to the first sentence of the Conclusion (Sec.6)

3. The results of starburst galaxies are also updated according to the referenced paper
(Ackermann et al. 2011 ApJ submitted, under the review).
There is no major change from the last results,
and the new results are also derived from the same analysis conditions 
as what we use here: i.e., New IRF(P7V6_SOURCE) and 3-year LAT data.

